GenGrid: A Generalised Distributed Experimental Environmental Grid for Swarm Robotics

GenGrid is a novel comprehensive open-source, distributed platform intended for conducting extensive swarm robotic experiments. The modular platform is designed to run swarm robotics experiments that are compatible with different types of mobile robots ranging from Colias, Kilobot, and E puck. The platform offers programmable control over the experimental setup and its parameters and acts as a tool to collect swarm robot data, including localization, sensory feedback, messaging, and interaction. GenGrid is designed as a modular grid of attachable computing nodes that offers bidirectional communication between the robotic agent and grid nodes and within grids. The paper describes the hardware and software architecture design of the GenGrid system. Further, it discusses some common experimental studies covering multi-robot and swarm robotics to showcase the platform's use. GenGrid of 25 homogeneous cells with identical sensing and communication characteristics with a footprint of 37.5 cm X 37.5 cm, exhibits multiple capabilities with minimal resources. The open-source hardware platform is handy for running swarm experiments, including robot hopping based on multiple gradients, collective transport, shepherding, continuous pheromone deposition, and subsequent evaporation. The low-cost, modular, and open-source platform is significant in the swarm robotics research community, which is currently driven by commercial platforms that allow minimal modifications.

==> reviewer-comments.txt <==
1. Add a sentence for Scalability. 
2. Takeout Figure 4/5.   XXXXXXXXXXXXXXXXXXXXXXXXXXXXXX

3a. Lines on programming modules in System Design or Experimental Section.
3b. CAN bus to implement bulk-level programming.


4. 2 robots of same design needs to be addressed.xxxxxxxxxxxxxxxxx
5. Address Size of the robot with respect to Grid size in System Design.xxxxxxxxxxxxxxxxxxxxxxxxx
5b. Robot size should be bigger than cell size.xxxxxxxxxxxxxxxxxxxx
6. Figures 4/5 legends improve.xxxxxxxxxxxxxxxxxxxxxxxxxx
 All figures make it readable.xxxxxxxxxxxxxxxxxxxx
Figure 6, 9, 10.xxxxxxxxxxxxxxxxxxxxxxxxxxxxxxxx
Figure 9, and 10 -- color consistency.xxxxxxxxxxxxxxxxxxxxxx

Figure 4/5 (c) add "normalization" in the text. 


7. Make consistent --- - The authors used "grid cells" and "a grid"
inconsistently in the paper. For example, "grid cells"
should be used in the sentence starting with "The grids
representing the 
two dimensional path" and the sentence ending with "avoid
moving to the wall designated grids".  xxxxxxxxxxxxxxxxx

8. remove extra "the"  in figure 2.xxxxxxxxxxxxxxxxxxxxxxxxxxxx
9. Add a sentence to clarify on the "light-based-communication and IR communication for robot-robot communication"
10. Page 2-Column 1 last two lines present tense. xxxxxxxxxxxxxxxxxxxxxx
11. See whether you can state the changes with respect to 39-40 reference in Page 2, Column#1 fifth-last line.
xxxxxxxxxxxxxxxxxxxxxxxxxxx
12. Typo: page 3, column 1, line 7: allow->allowsxxxxxxxxxxxxxxxxxxxxxx
-Typo: page 3, column 1, line 14: fits ->fitxxxxxxxxxxxxxxxxxx


